Cosmological constraints from HII starburst galaxy apparent magnitude and other cosmological measurements

We use HII starburst galaxy apparent magnitude measurements to constrain cosmological parameters in six cosmological models. A joint analysis of HII galaxy, quasar angular size, baryon acoustic oscillations peak length scale, and Hubble parameter measurements result in relatively model-independent and restrictive estimates of the current values of the non-relativistic matter density parameter $\Omega_{\rm m_0}$ and the Hubble constant $H_0$. These estimates favor a 2.0$\sigma$ to 3.4$\sigma$ (depending on cosmological model) lower $H_0$ than what is measured from the local expansion rate. The combined data are consistent with dark energy being a cosmological constant and with flat spatial hypersurfaces, but do not strongly rule out mild dark energy dynamics or slightly non-flat spatial geometries.

==> Manuscript/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
